Universal Properties of Partial Quantum Maps

We provide a universal construction of the category of finite-dimensional C*-algebras and completely positive trace-nonincreasing maps from the rig category of finite-dimensional Hilbert spaces and unitaries. This construction, which can be applied to any dagger rig category, is described in three steps, each associated with their own universal property, and draws on results from dilation theory in finite dimension. In this way, we explicitly construct the category that captures hybrid quantum/classical computation with possible nontermination from the category of its reversible foundations. We discuss how this construction can be used in the design and semantics of quantum programming languages.

==> zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, 0.5) {};
		\node [style=none] (1) at (2.25, 0.5) {};
		\node [style=none] (2) at (2.25, 2.5) {};
		\node [style=none] (3) at (0.25, 2.5) {};
		\node [style=label] (4) at (0, 0.5) {$A$};
		\node [style=label] (5) at (2, 0.5) {$O$};
		\node [style=label] (6) at (0, 2.5) {$O$};
		\node [style=label] (7) at (2, 2.5) {$A$};
		\node [style=none] (8) at (5.25, 0.5) {};
		\node [style=none] (9) at (7.25, 0.5) {};
		\node [style=none] (10) at (7.25, 2.5) {};
		\node [style=none] (11) at (5.25, 2.5) {};
		\node [style=label] (12) at (5, 0.5) {$A$};
		\node [style=label] (13) at (7, 0.5) {$O$};
		\node [style=label] (14) at (5, 2.5) {$O$};
		\node [style=label] (15) at (7, 2.5) {$A$};
		\node [style=none] (16) at (3.75, 1.5) {$\sim_{\mathrm{id}_\oplus}$};
		\node [style=none] (17) at (8.25, 2.5) {};
		\node [style=none] (18) at (8.25, 0.5) {};
		\node [style=label] (19) at (8, 0.5) {$H$};
		\node [style=label] (20) at (8, 2.5) {$H$};
		\node [style=none] (21) at (11, -0.5) {};
		\node [style=none] (22) at (13, -0.5) {};
		\node [style=none] (23) at (13, 1) {};
		\node [style=none] (24) at (11, 1) {};
		\node [style=label] (25) at (10.75, -0.5) {$A$};
		\node [style=label] (26) at (12.75, -0.5) {$O$};
		\node [style=label] (27) at (10.75, 2.5) {$O$};
		\node [style=none] (29) at (9.5, 1.5) {$\sim_{R_\oplus}$};
		\node [style=none] (30) at (15, 1) {};
		\node [style=none] (31) at (15, -0.5) {};
		\node [style=label] (32) at (14.75, -0.5) {$H$};
		\node [style=map] (34) at (14, 1.5) {$f$};
		\node [style=none] (35) at (13, 2) {};
		\node [style=none] (36) at (15, 2) {};
		\node [style=none] (37) at (15, 2.5) {};
		\node [style=none] (38) at (13, 2.5) {};
		\node [style=none] (39) at (11, 2.5) {};
		\node [style=label] (40) at (12.75, 2.5) {$O$};
		\node [style=label] (41) at (14.75, 2.5) {$G$};
		\node [style=none] (42) at (18, -0.5) {};
		\node [style=none] (43) at (20, -0.5) {};
		\node [style=none] (44) at (20, 1) {};
		\node [style=none] (45) at (18, 1) {};
		\node [style=label] (46) at (17.75, -0.5) {$A$};
		\node [style=label] (47) at (19.75, -0.5) {$O$};
		\node [style=none] (49) at (16.75, 1.5) {$=$};
		\node [style=none] (50) at (22, 1) {};
		\node [style=none] (51) at (22, -0.5) {};
		\node [style=label] (52) at (21.75, -0.5) {$H$};
		\node [style=map] (53) at (21, 1.5) {$f$};
		\node [style=none] (55) at (22, 2) {};
		\node [style=none] (56) at (22, 3.5) {};
		\node [style=none] (57) at (20, 2) {};
		\node [style=none] (58) at (18, 2) {};
		\node [style=label] (60) at (21.75, 3.5) {$G$};
		\node [style=none] (61) at (18, 2) {};
		\node [style=none] (62) at (20, 2) {};
		\node [style=none] (63) at (20, 3.5) {};
		\node [style=none] (64) at (18, 3.5) {};
		\node [style=label] (65) at (19.75, 3.5) {$O$};
		\node [style=label] (66) at (17.75, 3.5) {$O$};
		\node [style=none] (67) at (5.25, -6) {};
		\node [style=circle] (68) at (7.25, -6) {};
		\node [style=none] (69) at (7.25, -4.5) {};
		\node [style=none] (70) at (5.25, -4.5) {};
		\node [style=label] (71) at (5, -6) {$A$};
		\node [style=label] (72) at (6.75, -6) {$O$};
		\node [style=none] (74) at (9.25, -4.5) {};
		\node [style=none] (75) at (9.25, -6.5) {};
		\node [style=label] (76) at (9, -6.5) {$H$};
		\node [style=map] (77) at (8.25, -4) {$f$};
		\node [style=none] (79) at (9.25, -3.5) {};
		\node [style=none] (80) at (9.25, -1.5) {};
		\node [style=none] (81) at (7.25, -3.5) {};
		\node [style=none] (82) at (5.25, -3.5) {};
		\node [style=label] (83) at (9, -1.5) {$G$};
		\node [style=none] (84) at (5.25, -3.5) {};
		\node [style=none] (85) at (7.25, -3.5) {};
		\node [style=circle] (86) at (7.25, -2) {};
		\node [style=none] (87) at (5.25, -2) {};
		\node [style=label] (88) at (6.75, -2) {$O$};
		\node [style=label] (89) at (5, -1.75) {$O$};
		\node [style=none] (90) at (4, -4) {$\sim_{LR_\oplus}$};
		\node [style=none] (91) at (5.25, -1.5) {};
		\node [style=none] (92) at (5.25, -6.5) {};
		\node [style=none] (93) at (12, -5.25) {};
		\node [style=none] (95) at (12, -4.5) {};
		\node [style=label] (97) at (11.75, -5.25) {$A$};
		\node [style=none] (99) at (14, -4.5) {};
		\node [style=none] (100) at (14, -5.25) {};
		\node [style=label] (101) at (13.75, -5.25) {$H$};
		\node [style=map] (102) at (13, -4) {$f$};
		\node [style=none] (103) at (12, -3.5) {};
		\node [style=none] (104) at (14, -3.5) {};
		\node [style=none] (105) at (14, -2.75) {};
		\node [style=label] (108) at (13.75, -2.75) {$G$};
		\node [style=none] (112) at (12, -2.75) {};
		\node [style=label] (114) at (11.75, -2.75) {$O$};
		\node [style=none] (115) at (10.75, -4) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.75] (0.center) to (2.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (1.center) to (3.center);
		\draw [in=-90, out=90, looseness=0.75] (8.center) to (10.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (9.center) to (11.center);
		\draw (18.center) to (17.center);
		\draw [in=-90, out=90, looseness=0.75] (21.center) to (23.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (22.center) to (24.center);
		\draw (31.center) to (30.center);
		\draw [style=invis] (24.center) to (39.center);
		\draw [style=invis] (35.center) to (38.center);
		\draw (36.center) to (37.center);
		\draw [in=-90, out=90, looseness=0.75] (42.center) to (44.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (43.center) to (45.center);
		\draw (51.center) to (50.center);
		\draw [style=invis] (45.center) to (58.center);
		\draw (55.center) to (56.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (61.center) to (63.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (62.center) to (64.center);
		\draw [in=-90, out=90, looseness=0.75] (67.center) to (69.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (68) to (70.center);
		\draw (75.center) to (74.center);
		\draw [style=invis] (70.center) to (82.center);
		\draw (79.center) to (80.center);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (84.center) to (86);
		\draw [style=invis, in=-90, out=90, looseness=0.75] (85.center) to (87.center);
		\draw (92.center) to (67.center);
		\draw [style=invis] (87.center) to (91.center);
		\draw (100.center) to (99.center);
		\draw (104.center) to (105.center);
		\draw (93.center) to (95.center);
		\draw [style=invis] (103.center) to (112.center);
	\end{pgfonlayer}
\end{tikzpicture}

